Siamese Natural Language Tracker: Tracking by Natural Language Descriptions with Siamese Trackers

We propose a novel Siamese Natural Language Tracker (SNLT), which brings the advancements in visual tracking to the tracking by natural language (NL) descriptions task. The proposed SNLT is applicable to a wide range of Siamese trackers, providing a new class of baselines for the tracking by NL task and promising future improvements from the advancements of Siamese trackers. The carefully designed architecture of the Siamese Natural Language Region Proposal Network (SNL-RPN), together with the Dynamic Aggregation of vision and language modalities, is introduced to perform the tracking by NL task. Empirical results over tracking benchmarks with NL annotations show that the proposed SNLT improves Siamese trackers by 3 to 7 percentage points with a slight tradeoff of speed. The proposed SNLT outperforms all NL trackers to-date and is competitive among state-of-the-art real-time trackers on LaSOT benchmarks while running at 50 frames per second on a single GPU.

==> data/corr.txt <==
-0.17
0.02
-0.32
-0.24
-0.21
-0.49
-0.67
-0.28
-0.4
-0.19
-0.29
-0.41
-0.68
-0.12
-0.89
-0.69
0.13
-0.47
-0.03
-0.09
0.43
-0.53
0.04
-0.45
-0.69
0.41
-0.64
-0.07
-0.15
-0.15
-0.12
-0.03
-0.04
-0.19
-0.57
-0.33
-0.06
-0.57
-0.55
-0.22
0.08
-0.31
-0.27
-0.25
-0.12
-0.33
-0.13
0.22
-0.28
0.06
-0.18
0.07
-0.37
-0.07
-0.4
-0.56
-0.29
-0.77
-0.24
-0.54
-0.1
-0.13
-0.87
-0.21
-0.8
-0.45
-0.09
-0.29
-0.26
-0.09
-0.15
-0.17
-0.1
-0.15
-0.03
-0.07
-0.15
-0.12
-0.03
-0.07
-0.19
-0.69
0.13
-0.12
-0.76
-0.72
-0.29
-0.4
-0.12
-0.66
-0.44
-0.93
-0.9
-0.27
-0.43
-0.33
-0.11
-0.11
-0.22
-0.07
-0.1
-0.68
0.09
-0.59
-0.1
0.43
-0.1
-0.3
0.41
0.45
-0.09
-0.12
-0.44
-0.64
-0.53
0.62
-0.12
-0.07
-0.05
-0.1
-0.18
-0.29
-0.43
-0.27
-0.4
-0.15
-0.1
-0.31
-0.06
0.12
0.58
-0.46
-0.17
-0.11
-0.88
-0.18
-0.07
-0.03
-0.06
-0.06
-0.22
-0.62
0.03
-0.15
-0.01
-0.51
-0.54
-0.32
-0.23
-0.28
-0.19
0.15
-0.13
-0.75
-0.13
-0.2
-0.03
-0.35
-0.6
-0.4
-0.24
-0.34
-0.27
-0.02
-0.08
-0.46
0.04
-0.37
-0.02
-0.55
-0.3
-0.56
-0.27
-0.03
-0.89
-0.12
-0.18
-0.55
0.79
-0.14
0.07
-0.19
-0.57
-0.82
-0.43
-0.1
-0.23
-0.73
-0.98
-0.53
-0.09
-0.11
-0.19
0
0
-0.25
-0.2
-0.1
-0.06
-0.11
-0.25
-0.69
-0.52
-0.13
-0.14
-0.02
-0.19
-0.26
-0.61
-0.27
-0.26
-0.14
-0.54
-0.19
-0.26
-0.4
-0.28
-0.16
-0.76
-0.78
-0.28
-0.12
-0.06
-0.17
-0.56
-0.13
-0.15
-0.54
-0.69
-0.15
-0.13
-0.13
-0.07
-0.36
0.4
-0.09
-0.12
-0.13
0.02
-0.16
0.02
-0.22
-0.07
-0.22
-0.16
-0.6
-0.34
-0.61
-0.17
0.43
-0.25
-0.64
-0.17
0.06
0.14
-0.03
-0.12
-0.06
-0.15
-0.26
-0.51
-0.13
-0.16
-0.21
-0.33
-0.13
-0.24
0.29
-0.2
-0.02
-0.02
-0.25
-0.07
0.47
0.08
-0.15
-0.05
-0.19
0.29
0.01


==> data/lasot-normed-consistent.txt <==
THRESHOLD   	   DiMP   	 PrDiMP	    ATOM  	  RPN[B]  	   PP[B]  	PP[BERT]  	   MDNet  	   VITAL
0.000	0.010	0.009	0.010	0.007	0.007	0.007	0.009	0.009
0.010	0.028	0.029	0.028	0.023	0.031	0.068	0.036	0.035
0.020	0.081	0.082	0.082	0.070	0.102	0.182	0.069	0.064
0.030	0.151	0.152	0.156	0.120	0.186	0.289	0.094	0.091
0.040	0.226	0.222	0.225	0.170	0.254	0.373	0.119	0.115
0.050	0.293	0.281	0.279	0.218	0.306	0.433	0.145	0.140
0.060	0.348	0.333	0.323	0.253	0.344	0.475	0.169	0.164
0.070	0.393	0.377	0.357	0.285	0.376	0.505	0.191	0.188
0.080	0.431	0.415	0.385	0.312	0.404	0.527	0.210	0.212
0.090	0.465	0.448	0.409	0.333	0.427	0.544	0.228	0.236
0.100	0.495	0.477	0.430	0.350	0.448	0.558	0.245	0.258
0.110	0.522	0.502	0.451	0.365	0.466	0.568	0.262	0.278
0.120	0.545	0.523	0.466	0.377	0.481	0.576	0.278	0.295
0.130	0.562	0.543	0.480	0.388	0.493	0.583	0.295	0.312
0.140	0.576	0.560	0.492	0.397	0.503	0.590	0.311	0.327
0.150	0.590	0.576	0.502	0.406	0.512	0.597	0.328	0.341
0.160	0.602	0.590	0.513	0.415	0.522	0.604	0.345	0.359
0.170	0.615	0.601	0.522	0.422	0.531	0.610	0.361	0.375
0.180	0.625	0.611	0.530	0.428	0.538	0.615	0.377	0.391
0.190	0.635	0.619	0.537	0.434	0.545	0.619	0.393	0.407
0.200	0.642	0.626	0.544	0.439	0.550	0.624	0.409	0.424
0.210	0.649	0.632	0.549	0.443	0.554	0.628	0.427	0.439
0.220	0.654	0.637	0.554	0.448	0.558	0.631	0.442	0.453
0.230	0.660	0.644	0.558	0.453	0.561	0.635	0.453	0.464
0.240	0.665	0.656	0.562	0.458	0.564	0.638	0.464	0.475
0.250	0.670	0.662	0.565	0.463	0.566	0.641	0.475	0.484
0.260	0.674	0.669	0.568	0.467	0.568	0.643	0.488	0.491
0.270	0.678	0.674	0.571	0.472	0.571	0.645	0.499	0.499
0.280	0.682	0.678	0.574	0.477	0.573	0.648	0.507	0.506
0.290	0.686	0.682	0.577	0.481	0.576	0.650	0.516	0.513
0.300	0.689	0.685	0.580	0.486	0.578	0.652	0.525	0.520
0.310	0.692	0.688	0.583	0.491	0.580	0.654	0.533	0.526
0.320	0.695	0.690	0.585	0.495	0.581	0.656	0.541	0.532
0.330	0.699	0.692	0.589	0.498	0.582	0.658	0.547	0.538
0.340	0.702	0.694	0.591	0.501	0.584	0.659	0.553	0.543
0.350	0.704	0.695	0.593	0.504	0.585	0.661	0.557	0.548
0.360	0.706	0.696	0.595	0.506	0.586	0.662	0.562	0.552
0.370	0.708	0.698	0.596	0.508	0.587	0.664	0.566	0.555
0.380	0.710	0.707	0.598	0.511	0.587	0.665	0.570	0.558
0.390	0.712	0.713	0.600	0.516	0.588	0.665	0.573	0.561
0.400	0.714	0.714	0.602	0.524	0.588	0.666	0.576	0.564
0.410	0.716	0.716	0.604	0.528	0.589	0.667	0.579	0.566
0.420	0.717	0.717	0.607	0.530	0.589	0.668	0.581	0.569
0.430	0.719	0.719	0.610	0.531	0.590	0.669	0.583	0.572
0.440	0.721	0.720	0.613	0.532	0.590	0.671	0.585	0.574
0.450	0.722	0.720	0.616	0.533	0.591	0.673	0.586	0.576
0.460	0.724	0.721	0.618	0.534	0.591	0.674	0.588	0.578
0.470	0.725	0.722	0.620	0.535	0.592	0.675	0.589	0.581
0.480	0.726	0.724	0.622	0.536	0.592	0.676	0.591	0.582
0.490	0.727	0.724	0.624	0.537	0.593	0.676	0.592	0.584
0.500	0.728	0.725	0.625	0.538	0.593	0.677	0.594	0.586

==> data/lasot-normed.txt <==
THRESHOLD	    DiMP  	  PrDiMP  	    ATOM  	  RPN[B]  	   PP[B]  	PP[BERT]  	   MDNet  	   VITAL
0.000	0.015	0.015	0.015	0.013	0.013	0.013	0.014	0.015
0.010	0.035	0.041	0.036	0.029	0.035	0.058	0.028	0.029
0.020	0.091	0.107	0.095	0.071	0.090	0.155	0.055	0.054
0.030	0.165	0.188	0.168	0.122	0.161	0.253	0.083	0.082
0.040	0.240	0.268	0.237	0.173	0.227	0.334	0.112	0.110
0.050	0.309	0.340	0.296	0.220	0.282	0.396	0.142	0.140
0.060	0.367	0.400	0.343	0.259	0.329	0.443	0.173	0.170
0.070	0.416	0.451	0.383	0.293	0.367	0.479	0.201	0.199
0.080	0.455	0.493	0.415	0.323	0.400	0.507	0.229	0.227
0.090	0.489	0.529	0.443	0.349	0.428	0.530	0.254	0.254
0.100	0.517	0.559	0.466	0.372	0.452	0.548	0.279	0.280
0.110	0.542	0.585	0.486	0.393	0.473	0.563	0.303	0.304
0.120	0.564	0.606	0.504	0.411	0.491	0.576	0.325	0.326
0.130	0.582	0.625	0.520	0.427	0.507	0.587	0.347	0.347
0.140	0.598	0.640	0.534	0.442	0.520	0.596	0.368	0.367
0.150	0.613	0.654	0.547	0.455	0.532	0.604	0.388	0.386
0.160	0.625	0.667	0.557	0.468	0.544	0.612	0.407	0.404
0.170	0.636	0.678	0.567	0.480	0.554	0.619	0.425	0.421
0.180	0.647	0.687	0.575	0.491	0.563	0.625	0.441	0.437
0.190	0.656	0.696	0.583	0.501	0.572	0.631	0.458	0.451
0.200	0.665	0.704	0.590	0.509	0.580	0.636	0.473	0.465
0.210	0.673	0.711	0.597	0.518	0.588	0.641	0.488	0.479
0.220	0.680	0.718	0.603	0.526	0.595	0.646	0.502	0.492
0.230	0.687	0.725	0.609	0.534	0.601	0.651	0.515	0.505
0.240	0.693	0.733	0.615	0.542	0.606	0.655	0.528	0.518
0.250	0.699	0.739	0.620	0.549	0.611	0.659	0.540	0.530
0.260	0.705	0.745	0.626	0.557	0.617	0.664	0.551	0.542
0.270	0.710	0.750	0.631	0.564	0.622	0.667	0.562	0.553
0.280	0.714	0.755	0.635	0.571	0.627	0.671	0.571	0.563
0.290	0.719	0.759	0.639	0.577	0.631	0.675	0.580	0.572
0.300	0.723	0.762	0.644	0.583	0.635	0.678	0.589	0.581
0.310	0.728	0.765	0.647	0.588	0.639	0.682	0.597	0.588
0.320	0.732	0.768	0.651	0.594	0.642	0.685	0.605	0.596
0.330	0.735	0.771	0.655	0.599	0.646	0.688	0.612	0.603
0.340	0.739	0.774	0.658	0.603	0.649	0.691	0.618	0.610
0.350	0.742	0.777	0.661	0.608	0.652	0.694	0.624	0.616
0.360	0.745	0.779	0.664	0.612	0.655	0.697	0.630	0.622
0.370	0.747	0.781	0.667	0.616	0.657	0.699	0.635	0.628
0.380	0.750	0.784	0.670	0.620	0.660	0.702	0.641	0.633
0.390	0.752	0.786	0.673	0.623	0.662	0.705	0.645	0.637
0.400	0.755	0.788	0.675	0.628	0.664	0.707	0.649	0.641
0.410	0.757	0.790	0.678	0.631	0.666	0.710	0.653	0.645
0.420	0.759	0.791	0.680	0.634	0.668	0.712	0.657	0.649
0.430	0.762	0.793	0.683	0.636	0.669	0.713	0.660	0.652
0.440	0.764	0.794	0.686	0.639	0.671	0.715	0.664	0.655
0.450	0.766	0.796	0.689	0.641	0.673	0.717	0.668	0.658
0.460	0.768	0.797	0.691	0.643	0.674	0.718	0.672	0.661
0.470	0.770	0.799	0.693	0.645	0.676	0.720	0.675	0.664
0.480	0.771	0.800	0.696	0.646	0.677	0.721	0.678	0.666
0.490	0.773	0.801	0.697	0.648	0.679	0.722	0.680	0.668
0.500	0.775	0.802	0.699	0.649	0.680	0.723	0.683	0.670

==> data/lasot-precision-consistent.txt <==
 THRESHOLD  	    DiMP  	  PrDiMP	    ATOM  	  RPN[B]  	   PP[B]  	PP[BERT]  	   MDNet  	   VITAL
0.000	0.010	0.009	0.010	0.007	0.007	0.007	0.009	0.009
1.000	0.038	0.033	0.039	0.029	0.030	0.069	0.025	0.025
2.000	0.109	0.107	0.105	0.075	0.083	0.183	0.058	0.060
3.000	0.196	0.219	0.180	0.123	0.145	0.273	0.097	0.100
4.000	0.263	0.301	0.235	0.160	0.202	0.334	0.128	0.134
5.000	0.319	0.361	0.279	0.190	0.250	0.378	0.157	0.162
6.000	0.358	0.396	0.308	0.214	0.288	0.412	0.176	0.180
7.000	0.394	0.426	0.335	0.235	0.319	0.440	0.194	0.197
8.000	0.422	0.447	0.354	0.254	0.346	0.462	0.210	0.211
9.000	0.445	0.465	0.371	0.272	0.368	0.480	0.226	0.225
10.000	0.465	0.480	0.385	0.287	0.385	0.495	0.240	0.238
11.000	0.482	0.494	0.398	0.302	0.399	0.508	0.253	0.251
12.000	0.497	0.505	0.409	0.313	0.412	0.519	0.264	0.262
13.000	0.513	0.516	0.420	0.323	0.424	0.528	0.276	0.274
14.000	0.526	0.525	0.431	0.332	0.435	0.537	0.286	0.285
15.000	0.538	0.532	0.441	0.339	0.445	0.545	0.295	0.295
16.000	0.548	0.539	0.450	0.346	0.453	0.552	0.304	0.305
17.000	0.557	0.546	0.458	0.353	0.460	0.559	0.313	0.314
18.000	0.564	0.552	0.465	0.359	0.468	0.564	0.323	0.322
19.000	0.570	0.559	0.471	0.366	0.474	0.569	0.333	0.331
20.000	0.576	0.566	0.478	0.372	0.480	0.574	0.342	0.341
21.000	0.581	0.571	0.483	0.377	0.486	0.577	0.350	0.350
22.000	0.587	0.577	0.488	0.382	0.491	0.581	0.358	0.357
23.000	0.592	0.582	0.492	0.386	0.497	0.584	0.365	0.365
24.000	0.597	0.586	0.497	0.390	0.502	0.587	0.372	0.372
25.000	0.602	0.591	0.501	0.394	0.507	0.590	0.379	0.380
26.000	0.606	0.594	0.506	0.397	0.512	0.593	0.386	0.387
27.000	0.610	0.597	0.510	0.400	0.516	0.596	0.392	0.394
28.000	0.614	0.600	0.515	0.404	0.521	0.598	0.399	0.400
29.000	0.618	0.603	0.519	0.407	0.525	0.601	0.406	0.406
30.000	0.621	0.606	0.523	0.410	0.528	0.603	0.412	0.412
31.000	0.625	0.609	0.527	0.414	0.531	0.606	0.419	0.417
32.000	0.628	0.612	0.531	0.418	0.534	0.608	0.424	0.421
33.000	0.631	0.615	0.535	0.423	0.537	0.610	0.430	0.426
34.000	0.635	0.618	0.539	0.427	0.540	0.613	0.435	0.430
35.000	0.638	0.620	0.542	0.431	0.543	0.615	0.440	0.434
36.000	0.642	0.623	0.545	0.435	0.546	0.618	0.445	0.439
37.000	0.646	0.625	0.548	0.437	0.548	0.620	0.450	0.444
38.000	0.650	0.627	0.551	0.440	0.551	0.622	0.454	0.449
39.000	0.653	0.630	0.553	0.443	0.553	0.624	0.458	0.454
40.000	0.657	0.632	0.556	0.445	0.556	0.627	0.462	0.459
41.000	0.660	0.635	0.559	0.447	0.558	0.629	0.465	0.464
42.000	0.663	0.637	0.561	0.449	0.560	0.631	0.469	0.469
43.000	0.666	0.639	0.563	0.451	0.561	0.633	0.473	0.473
44.000	0.669	0.641	0.565	0.453	0.563	0.635	0.476	0.477
45.000	0.672	0.642	0.567	0.454	0.565	0.637	0.480	0.481
46.000	0.674	0.644	0.569	0.456	0.566	0.639	0.483	0.484
47.000	0.677	0.646	0.571	0.458	0.568	0.640	0.486	0.488
48.000	0.679	0.647	0.572	0.459	0.571	0.642	0.489	0.491
49.000	0.681	0.649	0.574	0.461	0.572	0.643	0.491	0.494
50.000	0.684	0.651	0.576	0.463	0.574	0.645	0.494	0.497

==> data/lasot-precision.txt <==
THRESHOLD	    DiMP  	  PrDiMP  	    ATOM  	  RPN[B]  	   PP[B]  	PP[BERT]  	   MDNet  	   VITAL
0	0.015	0.015	0.015	0.013	0.013	0.013	0.014	0.015
1	0.041	0.043	0.043	0.036	0.039	0.064	0.029	0.030
2	0.105	0.111	0.105	0.081	0.092	0.159	0.061	0.061
3	0.180	0.196	0.174	0.124	0.150	0.236	0.095	0.094
4	0.239	0.261	0.226	0.162	0.198	0.294	0.124	0.123
5	0.290	0.318	0.271	0.194	0.237	0.340	0.154	0.150
6	0.327	0.358	0.301	0.221	0.271	0.377	0.177	0.171
7	0.363	0.397	0.332	0.245	0.300	0.408	0.201	0.194
8	0.392	0.428	0.356	0.267	0.326	0.434	0.222	0.214
9	0.418	0.455	0.378	0.287	0.349	0.456	0.242	0.234
10	0.441	0.481	0.398	0.305	0.369	0.475	0.262	0.252
11	0.461	0.503	0.416	0.321	0.387	0.491	0.278	0.268
12	0.479	0.522	0.431	0.336	0.403	0.504	0.293	0.282
13	0.497	0.541	0.446	0.350	0.419	0.517	0.307	0.296
14	0.513	0.556	0.459	0.362	0.434	0.527	0.320	0.308
15	0.527	0.571	0.471	0.374	0.447	0.537	0.332	0.320
16	0.540	0.583	0.482	0.384	0.459	0.546	0.343	0.331
17	0.552	0.594	0.493	0.395	0.469	0.554	0.354	0.342
18	0.563	0.604	0.502	0.405	0.480	0.561	0.365	0.352
19	0.573	0.614	0.511	0.414	0.489	0.568	0.375	0.362
20	0.583	0.624	0.519	0.423	0.498	0.574	0.385	0.372
21	0.592	0.632	0.527	0.431	0.506	0.580	0.394	0.382
22	0.600	0.640	0.534	0.439	0.514	0.585	0.403	0.391
23	0.608	0.647	0.540	0.446	0.521	0.590	0.411	0.400
24	0.615	0.654	0.546	0.452	0.528	0.595	0.419	0.408
25	0.622	0.660	0.551	0.459	0.534	0.599	0.427	0.416
26	0.628	0.666	0.557	0.465	0.540	0.603	0.435	0.425
27	0.634	0.671	0.562	0.471	0.546	0.607	0.442	0.432
28	0.640	0.676	0.567	0.477	0.552	0.611	0.449	0.439
29	0.645	0.681	0.571	0.482	0.557	0.615	0.455	0.446
30	0.650	0.686	0.576	0.487	0.562	0.618	0.461	0.453
31	0.655	0.691	0.580	0.492	0.567	0.621	0.467	0.460
32	0.659	0.695	0.584	0.497	0.572	0.624	0.473	0.466
33	0.664	0.699	0.589	0.502	0.576	0.628	0.479	0.472
34	0.668	0.703	0.592	0.506	0.581	0.631	0.484	0.478
35	0.673	0.707	0.596	0.511	0.585	0.634	0.489	0.483
36	0.677	0.710	0.600	0.515	0.589	0.637	0.494	0.488
37	0.681	0.714	0.604	0.519	0.593	0.640	0.500	0.494
38	0.686	0.717	0.607	0.523	0.597	0.643	0.504	0.499
39	0.690	0.721	0.611	0.526	0.600	0.645	0.509	0.504
40	0.693	0.724	0.614	0.530	0.603	0.648	0.514	0.509
41	0.697	0.727	0.617	0.533	0.607	0.650	0.518	0.513
42	0.700	0.730	0.620	0.537	0.610	0.653	0.523	0.518
43	0.703	0.733	0.623	0.540	0.613	0.655	0.527	0.522
44	0.706	0.735	0.626	0.543	0.616	0.658	0.531	0.527
45	0.709	0.738	0.629	0.546	0.618	0.660	0.536	0.531
46	0.712	0.741	0.632	0.549	0.621	0.662	0.540	0.535
47	0.715	0.743	0.635	0.552	0.624	0.664	0.544	0.539
48	0.718	0.746	0.638	0.555	0.626	0.666	0.548	0.542
49	0.721	0.748	0.640	0.558	0.629	0.668	0.552	0.546
50	0.724	0.751	0.643	0.561	0.632	0.670	0.556	0.550

==> data/lasot-success-consistent.txt <==
 THRESHOLD  	    DiMP  	  PrDiMP	    ATOM  	  RPN[B]  	   PP[B]  	PP[BERT]  	   MDNet  	   VITAL
0.000	0.802	0.762	0.734	0.568	0.645	0.722	0.642	0.644
0.050	0.775	0.751	0.694	0.552	0.601	0.703	0.620	0.623
0.100	0.757	0.729	0.680	0.533	0.589	0.686	0.598	0.599
0.150	0.748	0.714	0.660	0.511	0.584	0.671	0.584	0.574
0.200	0.739	0.709	0.641	0.502	0.579	0.662	0.569	0.551
0.250	0.727	0.698	0.626	0.491	0.570	0.654	0.552	0.531
0.300	0.713	0.685	0.611	0.475	0.563	0.648	0.534	0.509
0.350	0.701	0.677	0.593	0.457	0.557	0.643	0.499	0.483
0.400	0.689	0.664	0.575	0.444	0.549	0.635	0.469	0.457
0.450	0.673	0.649	0.555	0.432	0.541	0.626	0.429	0.433
0.500	0.651	0.633	0.537	0.421	0.530	0.614	0.392	0.402
0.550	0.625	0.610	0.518	0.406	0.516	0.601	0.343	0.357
0.600	0.589	0.584	0.499	0.386	0.497	0.587	0.292	0.309
0.650	0.549	0.549	0.474	0.352	0.469	0.571	0.238	0.262
0.700	0.504	0.504	0.444	0.312	0.435	0.551	0.198	0.221
0.750	0.444	0.444	0.398	0.266	0.384	0.522	0.162	0.177
0.800	0.359	0.358	0.324	0.207	0.307	0.473	0.126	0.128
0.850	0.255	0.246	0.226	0.141	0.215	0.365	0.087	0.087
0.900	0.119	0.120	0.103	0.056	0.112	0.188	0.059	0.055
0.950	0.017	0.017	0.013	0.006	0.016	0.040	0.025	0.021
1.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000

==> data/lasot-success.txt <==
THRESHOLD	    DiMP  	  PrDiMP  	    ATOM  	PP[BERT]  	   PP[B]  	  RPN[B]  	   MDNet  	   VITAL
0.00	0.844	0.845	0.802	0.774	0.732	0.700	0.737	0.727
0.05	0.825	0.831	0.752	0.748	0.708	0.680	0.714	0.704
0.10	0.809	0.817	0.734	0.728	0.694	0.659	0.690	0.682
0.15	0.796	0.806	0.716	0.712	0.682	0.639	0.666	0.657
0.20	0.781	0.797	0.700	0.698	0.670	0.620	0.641	0.631
0.25	0.766	0.787	0.686	0.684	0.656	0.601	0.616	0.600
0.30	0.750	0.777	0.669	0.671	0.643	0.581	0.588	0.570
0.35	0.733	0.765	0.651	0.660	0.630	0.560	0.550	0.537
0.40	0.714	0.750	0.633	0.648	0.615	0.538	0.514	0.500
0.45	0.696	0.734	0.613	0.634	0.597	0.514	0.475	0.464
0.50	0.674	0.714	0.592	0.621	0.578	0.488	0.435	0.425
0.55	0.647	0.690	0.569	0.607	0.555	0.457	0.392	0.382
0.60	0.615	0.662	0.544	0.590	0.528	0.423	0.344	0.337
0.65	0.577	0.628	0.515	0.567	0.494	0.382	0.292	0.290
0.70	0.530	0.584	0.477	0.537	0.451	0.333	0.237	0.238
0.75	0.469	0.521	0.426	0.494	0.394	0.276	0.182	0.182
0.80	0.382	0.433	0.354	0.429	0.317	0.209	0.129	0.128
0.85	0.264	0.311	0.251	0.323	0.217	0.132	0.083	0.082
0.90	0.119	0.154	0.119	0.174	0.102	0.055	0.044	0.044
0.95	0.017	0.029	0.017	0.034	0.014	0.010	0.014	0.014
1.00	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000


==> data/nl-corr.txt <==
-0.02
0.02
-0.21
-0.37
0.1
-0.44
-0.68
-0.29
-0.32
-0.25
-0.3
-0.56
-0.42
-0.24
-0.8
-0.56
0.11
-0.24
-0.27
-0.07
0.46
-0.61
-0.46
-0.42
-0.81
0.01
-0.49
-0.06
-0.16
-0.07
-0.18
0.02
0
-0.25
-0.54
-0.25
-0.08
-0.39
-0.68
-0.1
0.2
-0.22
-0.22
-0.29
-0.18
-0.36
-0.1
0.1
-0.33
-0.28
-0.15
0.05
-0.33
0.17
-0.2
-0.51
-0.2
-0.45
-0.25
-0.48
-0.13
-0.13
-0.85
-0.1
-0.75
-0.44
-0.12
-0.3
-0.32
-0.1
-0.17
-0.17
-0.13
-0.16
-0.04
-0.06
-0.01
-0.12
-0.2
-0.09
-0.2
-0.76
0.2
0.07
-0.78
-0.28
-0.37
-0.38
-0.1
-0.68
-0.52
-0.92
-0.91
-0.25
0
-0.33
-0.09
-0.12
-0.22
-0.11
-0.38
-0.6
0.12
-0.56
-0.12
0.51
0.08
-0.37
0.05
-0.02
-0.06
-0.14
-0.35
-0.51
-0.47
0.67
-0.13
-0.06
-0.14
-0.1
-0.17
-0.32
-0.56
-0.3
-0.4
-0.19
-0.11
-0.32
-0.13
0.01
0.34
-0.35
-0.19
-0.13
-0.84
-0.13
-0.08
-0.02
-0.07
-0.06
-0.07
-0.53
-0.02
-0.16
0
-0.46
-0.53
-0.29
-0.26
0.04
-0.39
0.02
-0.13
-0.65
-0.1
-0.12
-0.1
-0.19
-0.54
-0.26
-0.24
-0.33
-0.27
-0.02
-0.08
-0.47
-0.04
-0.24
-0.02
-0.6
-0.27
-0.74
-0.27
-0.01
-0.9
0.01
-0.21
-0.47
0.85
-0.13
0.34
-0.19
-0.48
-0.8
0
-0.11
0.09
-0.28
-0.97
-0.63
-0.18
-0.21
-0.22
-0.08
0
0.15
-0.18
-0.06
-0.05
-0.23
-0.05
-0.32
-0.32
-0.14
0.09
-0.02
-0.24
-0.2
-0.2
-0.29
-0.28
-0.14
-0.52
0.11
-0.3
-0.1
-0.2
-0.16
-0.54
-0.75
-0.28
-0.08
-0.08
-0.19
-0.5
-0.14
-0.16
0.03
-0.55
0.01
-0.15
-0.14
-0.05
-0.35
0.34
-0.08
-0.09
-0.15
0.27
-0.27
0.16
-0.25
-0.13
-0.21
-0.21
-0.62
-0.42
-0.71
-0.19
0.14
-0.57
-0.64
-0.33
0.03
-0.05
-0.01
-0.16
-0.11
-0.2
-0.52
-0.52
-0.14
-0.15
-0.26
-0.44
-0.15
-0.33
0.3
-0.21
-0.02
-0.05
-0.48
-0.06
0.48
0.08
-0.17
-0.06
-0.1
-0.05
0.1


==> data/otb-normed.txt <==
THRESHOLD DiMP    PrDiMP  PP[H] PP[NL]  PP[B] FENG[NL]  FENG  LI[NL]  LI  VITAL MDNet ECO MEEM  ATOM  RPN[B]  FC[B]
0 0.009 0.008 0.004 0.004 0.004 0.005 0.005 0.000 0.007 0.010 0.009 0.012 0.000 0.008 0.003 0.004
0.01  0.025 0.024 0.025 0.015 0.024 0.011 0.031 0.000 0.015 0.025 0.024 0.032 0.002 0.022 0.011 0.012
0.02  0.076 0.070 0.084 0.048 0.080 0.029 0.098 0.000 0.042 0.072 0.067 0.096 0.008 0.070 0.036 0.037
0.03  0.154 0.147 0.166 0.097 0.155 0.061 0.178 0.000 0.090 0.138 0.131 0.184 0.019 0.138 0.080 0.074
0.04  0.232 0.233 0.253 0.156 0.238 0.099 0.255 0.000 0.148 0.207 0.200 0.272 0.034 0.218 0.132 0.124
0.05  0.310 0.316 0.336 0.212 0.312 0.144 0.322 0.000 0.211 0.279 0.273 0.360 0.051 0.298 0.189 0.180
0.06  0.385 0.394 0.405 0.271 0.379 0.190 0.382 0.000 0.272 0.350 0.342 0.432 0.069 0.374 0.247 0.238
0.07  0.448 0.457 0.464 0.326 0.438 0.236 0.433 0.000 0.325 0.423 0.411 0.491 0.094 0.440 0.301 0.297
0.08  0.504 0.517 0.520 0.377 0.494 0.281 0.478 0.000 0.379 0.485 0.474 0.544 0.119 0.501 0.356 0.350
0.09  0.554 0.568 0.567 0.430 0.544 0.325 0.511 0.001 0.423 0.542 0.533 0.587 0.147 0.557 0.407 0.402
0.1 0.596 0.612 0.607 0.478 0.586 0.365 0.544 0.001 0.461 0.592 0.580 0.620 0.180 0.603 0.455 0.446
0.11  0.636 0.654 0.643 0.523 0.622 0.410 0.572 0.001 0.494 0.635 0.622 0.653 0.214 0.643 0.497 0.486
0.12  0.671 0.690 0.673 0.567 0.653 0.448 0.598 0.001 0.522 0.671 0.659 0.681 0.249 0.681 0.540 0.523
0.13  0.700 0.715 0.700 0.603 0.683 0.483 0.618 0.001 0.548 0.705 0.691 0.707 0.283 0.709 0.576 0.555
0.14  0.724 0.740 0.720 0.637 0.706 0.516 0.639 0.001 0.572 0.735 0.719 0.727 0.320 0.736 0.609 0.584
0.15  0.745 0.760 0.741 0.668 0.730 0.551 0.658 0.001 0.590 0.762 0.742 0.747 0.356 0.756 0.641 0.608
0.16  0.761 0.779 0.757 0.692 0.747 0.578 0.675 0.001 0.606 0.781 0.762 0.764 0.388 0.773 0.670 0.628
0.17  0.779 0.793 0.772 0.712 0.762 0.606 0.693 0.002 0.623 0.800 0.783 0.777 0.422 0.790 0.696 0.647
0.18  0.795 0.806 0.784 0.728 0.775 0.627 0.705 0.002 0.638 0.815 0.799 0.791 0.452 0.803 0.719 0.665
0.19  0.809 0.818 0.795 0.742 0.787 0.649 0.718 0.003 0.654 0.830 0.816 0.803 0.483 0.814 0.740 0.680
0.2 0.819 0.830 0.804 0.756 0.797 0.668 0.731 0.003 0.665 0.842 0.828 0.811 0.513 0.824 0.758 0.693
0.21  0.831 0.839 0.812 0.770 0.805 0.683 0.740 0.003 0.677 0.854 0.839 0.822 0.539 0.833 0.773 0.705
0.22  0.839 0.847 0.821 0.782 0.814 0.699 0.749 0.004 0.687 0.864 0.850 0.829 0.564 0.840 0.788 0.714
0.23  0.847 0.854 0.829 0.795 0.821 0.711 0.756 0.005 0.698 0.875 0.860 0.838 0.586 0.846 0.801 0.723
0.24  0.855 0.860 0.835 0.804 0.829 0.723 0.764 0.005 0.706 0.883 0.869 0.845 0.604 0.852 0.812 0.732
0.25  0.860 0.865 0.842 0.811 0.835 0.734 0.770 0.005 0.714 0.888 0.875 0.851 0.623 0.856 0.822 0.740
0.26  0.866 0.871 0.847 0.818 0.841 0.746 0.776 0.006 0.722 0.894 0.882 0.857 0.640 0.861 0.830 0.748
0.27  0.872 0.877 0.852 0.823 0.846 0.755 0.782 0.006 0.729 0.898 0.887 0.863 0.653 0.865 0.837 0.753
0.28  0.876 0.881 0.856 0.828 0.851 0.764 0.789 0.007 0.737 0.904 0.892 0.868 0.666 0.869 0.843 0.759
0.29  0.880 0.884 0.861 0.833 0.855 0.771 0.794 0.007 0.743 0.907 0.896 0.875 0.679 0.873 0.849 0.765
0.3 0.884 0.888 0.865 0.839 0.859 0.778 0.799 0.008 0.748 0.911 0.899 0.880 0.689 0.877 0.854 0.769
0.31  0.887 0.891 0.869 0.844 0.863 0.784 0.802 0.008 0.753 0.914 0.903 0.886 0.701 0.881 0.858 0.773
0.32  0.889 0.894 0.872 0.848 0.866 0.790 0.806 0.009 0.758 0.916 0.905 0.889 0.711 0.885 0.863 0.776
0.33  0.891 0.896 0.877 0.852 0.871 0.796 0.810 0.009 0.763 0.918 0.906 0.893 0.720 0.888 0.867 0.779
0.34  0.894 0.898 0.880 0.856 0.874 0.801 0.813 0.010 0.768 0.920 0.909 0.896 0.729 0.892 0.870 0.782
0.35  0.897 0.900 0.883 0.858 0.877 0.805 0.816 0.011 0.773 0.922 0.911 0.898 0.737 0.895 0.872 0.784
0.36  0.899 0.901 0.887 0.861 0.881 0.808 0.818 0.011 0.779 0.923 0.912 0.900 0.743 0.899 0.876 0.789
0.37  0.900 0.902 0.890 0.863 0.884 0.811 0.820 0.012 0.784 0.924 0.913 0.903 0.749 0.901 0.879 0.792
0.38  0.902 0.903 0.893 0.865 0.887 0.813 0.823 0.013 0.790 0.925 0.915 0.905 0.757 0.903 0.882 0.794
0.39  0.903 0.904 0.896 0.866 0.890 0.816 0.825 0.014 0.795 0.926 0.916 0.908 0.762 0.907 0.884 0.797
0.4 0.904 0.905 0.898 0.867 0.893 0.819 0.826 0.015 0.799 0.928 0.917 0.911 0.766 0.909 0.886 0.798
0.41  0.906 0.907 0.900 0.868 0.895 0.821 0.829 0.015 0.803 0.929 0.918 0.913 0.770 0.911 0.887 0.801
0.42  0.907 0.908 0.903 0.869 0.897 0.825 0.831 0.016 0.806 0.930 0.919 0.916 0.775 0.912 0.889 0.803
0.43  0.909 0.909 0.904 0.870 0.899 0.827 0.833 0.017 0.809 0.931 0.920 0.918 0.779 0.914 0.891 0.804
0.44  0.909 0.910 0.906 0.871 0.900 0.829 0.835 0.018 0.812 0.932 0.921 0.920 0.781 0.915 0.894 0.805
0.45  0.911 0.911 0.907 0.871 0.902 0.831 0.837 0.019 0.814 0.933 0.922 0.922 0.784 0.916 0.895 0.807
0.46  0.912 0.913 0.909 0.872 0.903 0.833 0.838 0.020 0.815 0.934 0.923 0.923 0.786 0.917 0.896 0.808
0.47  0.913 0.914 0.910 0.873 0.904 0.835 0.839 0.021 0.816 0.935 0.924 0.926 0.789 0.919 0.897 0.809
0.48  0.914 0.915 0.911 0.873 0.905 0.836 0.840 0.022 0.817 0.936 0.925 0.927 0.793 0.920 0.898 0.811
0.49  0.915 0.915 0.912 0.874 0.906 0.838 0.842 0.023 0.819 0.937 0.926 0.929 0.794 0.921 0.899 0.811
0.5 0.915 0.916 0.912 0.874 0.907 0.839 0.843 0.024 0.820 0.937 0.926 0.931 0.796 0.922 0.900 0.812


==> data/otb-precision.txt <==
THRESHOLD DiMP    PrDiMP  PP[H] PP[NL]  PP[B] FENG[NL]  FENG  LI[NL]  LI  VITAL MDNet ECO MEEM  ATOM  RPN[B]  FC[B]
0 0.009 0.008 0.004 0.004 0.004 0.005 0.005 0.000 0.007 0.010 0.009 0.012 0.000 0.008 0.003 0.004
1 0.055 0.059 0.077 0.043 0.073 0.016 0.038 0.000 0.043 0.061 0.059 0.083 0.006 0.061 0.029 0.046
2 0.177 0.184 0.227 0.144 0.211 0.050 0.122 0.000 0.126 0.169 0.169 0.221 0.023 0.184 0.108 0.139
3 0.327 0.333 0.361 0.265 0.339 0.107 0.251 0.000 0.225 0.296 0.286 0.353 0.050 0.326 0.218 0.229
4 0.438 0.435 0.457 0.369 0.437 0.175 0.382 0.000 0.309 0.398 0.387 0.451 0.089 0.437 0.317 0.302
5 0.526 0.520 0.527 0.445 0.507 0.256 0.508 0.000 0.385 0.490 0.472 0.541 0.146 0.524 0.410 0.364
6 0.589 0.585 0.585 0.506 0.566 0.322 0.589 0.000 0.435 0.552 0.536 0.602 0.205 0.584 0.473 0.427
7 0.644 0.649 0.635 0.552 0.617 0.397 0.658 0.000 0.486 0.613 0.600 0.659 0.262 0.637 0.535 0.479
8 0.688 0.697 0.675 0.593 0.660 0.457 0.695 0.000 0.523 0.659 0.648 0.706 0.318 0.679 0.581 0.519
9 0.722 0.733 0.711 0.625 0.697 0.515 0.718 0.001 0.558 0.699 0.688 0.743 0.373 0.719 0.619 0.555
10  0.751 0.764 0.739 0.654 0.728 0.566 0.735 0.001 0.591 0.733 0.720 0.770 0.422 0.752 0.652 0.583
11  0.774 0.788 0.759 0.680 0.750 0.607 0.744 0.001 0.616 0.758 0.747 0.794 0.471 0.779 0.678 0.611
12  0.794 0.803 0.776 0.697 0.767 0.642 0.750 0.001 0.636 0.780 0.767 0.813 0.508 0.799 0.702 0.633
13  0.815 0.819 0.790 0.713 0.781 0.674 0.757 0.001 0.655 0.801 0.788 0.831 0.541 0.817 0.727 0.653
14  0.829 0.833 0.804 0.726 0.794 0.699 0.762 0.002 0.668 0.821 0.803 0.845 0.573 0.832 0.750 0.668
15  0.841 0.843 0.814 0.736 0.805 0.721 0.769 0.002 0.681 0.835 0.816 0.856 0.599 0.844 0.768 0.683
16  0.851 0.852 0.822 0.746 0.815 0.740 0.777 0.002 0.692 0.848 0.827 0.865 0.620 0.855 0.783 0.695
17  0.858 0.859 0.830 0.756 0.824 0.753 0.781 0.003 0.702 0.857 0.839 0.872 0.636 0.864 0.794 0.708
18  0.863 0.865 0.836 0.763 0.831 0.762 0.784 0.003 0.709 0.867 0.849 0.878 0.652 0.871 0.804 0.719
19  0.868 0.870 0.843 0.772 0.838 0.771 0.789 0.004 0.716 0.873 0.857 0.883 0.666 0.876 0.812 0.729
20  0.876 0.875 0.848 0.782 0.843 0.778 0.792 0.004 0.723 0.881 0.865 0.888 0.678 0.882 0.820 0.736
21  0.880 0.879 0.854 0.789 0.847 0.782 0.795 0.005 0.728 0.887 0.871 0.892 0.692 0.888 0.825 0.744
22  0.884 0.883 0.859 0.795 0.852 0.786 0.797 0.005 0.735 0.892 0.877 0.896 0.703 0.893 0.832 0.751
23  0.889 0.886 0.863 0.801 0.857 0.790 0.800 0.005 0.741 0.896 0.882 0.899 0.714 0.896 0.837 0.758
24  0.891 0.890 0.866 0.808 0.860 0.794 0.802 0.006 0.745 0.901 0.886 0.904 0.722 0.900 0.842 0.763
25  0.895 0.893 0.870 0.816 0.864 0.798 0.805 0.006 0.749 0.904 0.890 0.907 0.731 0.903 0.847 0.768
26  0.898 0.896 0.873 0.824 0.866 0.801 0.808 0.007 0.753 0.908 0.893 0.910 0.739 0.906 0.851 0.772
27  0.901 0.899 0.876 0.831 0.870 0.805 0.812 0.008 0.758 0.911 0.896 0.913 0.745 0.909 0.854 0.776
28  0.903 0.902 0.881 0.836 0.874 0.810 0.816 0.008 0.762 0.913 0.899 0.915 0.750 0.911 0.857 0.781
29  0.905 0.904 0.885 0.841 0.878 0.814 0.820 0.009 0.766 0.915 0.902 0.919 0.755 0.914 0.860 0.785
30  0.908 0.906 0.889 0.845 0.882 0.817 0.822 0.009 0.770 0.917 0.904 0.922 0.759 0.916 0.863 0.788
31  0.910 0.909 0.892 0.849 0.885 0.820 0.825 0.011 0.773 0.920 0.906 0.923 0.764 0.918 0.866 0.791
32  0.912 0.911 0.894 0.852 0.887 0.823 0.828 0.012 0.777 0.921 0.909 0.925 0.768 0.921 0.869 0.793
33  0.916 0.913 0.896 0.855 0.889 0.825 0.830 0.013 0.780 0.923 0.910 0.927 0.772 0.922 0.871 0.797
34  0.918 0.916 0.899 0.859 0.892 0.829 0.833 0.014 0.784 0.926 0.912 0.929 0.775 0.924 0.873 0.800
35  0.920 0.919 0.901 0.862 0.894 0.830 0.835 0.015 0.788 0.928 0.914 0.930 0.779 0.927 0.876 0.803
36  0.923 0.921 0.902 0.864 0.896 0.833 0.837 0.017 0.791 0.931 0.916 0.931 0.782 0.929 0.878 0.806
37  0.925 0.923 0.904 0.867 0.898 0.835 0.839 0.019 0.795 0.932 0.918 0.932 0.786 0.931 0.880 0.808
38  0.926 0.924 0.906 0.870 0.899 0.837 0.841 0.021 0.799 0.933 0.919 0.934 0.789 0.932 0.882 0.810
39  0.927 0.926 0.908 0.872 0.902 0.840 0.844 0.023 0.802 0.935 0.921 0.935 0.792 0.934 0.885 0.812
40  0.929 0.927 0.909 0.874 0.903 0.842 0.846 0.026 0.806 0.937 0.923 0.935 0.795 0.936 0.887 0.813
41  0.930 0.929 0.912 0.876 0.905 0.843 0.847 0.028 0.809 0.938 0.925 0.936 0.797 0.937 0.889 0.815
42  0.932 0.930 0.914 0.877 0.907 0.846 0.850 0.030 0.812 0.939 0.926 0.937 0.799 0.939 0.890 0.816
43  0.934 0.931 0.915 0.879 0.909 0.849 0.853 0.033 0.814 0.941 0.927 0.937 0.802 0.940 0.892 0.817
44  0.935 0.933 0.917 0.880 0.910 0.851 0.855 0.036 0.816 0.943 0.928 0.938 0.804 0.941 0.894 0.818
45  0.937 0.934 0.918 0.881 0.912 0.853 0.856 0.038 0.819 0.944 0.929 0.939 0.806 0.942 0.896 0.819
46  0.939 0.935 0.920 0.883 0.913 0.855 0.858 0.040 0.820 0.944 0.930 0.940 0.809 0.943 0.898 0.821
47  0.940 0.936 0.921 0.884 0.914 0.856 0.860 0.042 0.822 0.945 0.932 0.940 0.811 0.944 0.900 0.822
48  0.941 0.937 0.922 0.885 0.916 0.858 0.861 0.044 0.824 0.946 0.932 0.941 0.813 0.945 0.901 0.824
49  0.943 0.938 0.923 0.886 0.917 0.859 0.862 0.046 0.825 0.947 0.933 0.941 0.816 0.946 0.902 0.825
50  0.944 0.938 0.924 0.886 0.917 0.860 0.863 0.048 0.826 0.948 0.934 0.942 0.819 0.947 0.904 0.826


==> data/otb-success.txt <==
THRESHOLD DiMP  PrDiMP  PP[H] PP[NL]  PP[B] FENG[NL]  FENG  LI[NL]  LI  VITAL MDNet ECO MEEM  ATOM  RPN[B]  FC[B]
0 0.961 0.948 0.938 0.898 0.932 0.888 0.890 0.675 0.847 0.954 0.944 0.966 0.849 0.976 0.925 0.845
0.05  0.960 0.947 0.933 0.893 0.927 0.867 0.870 0.613 0.840 0.951 0.941 0.962 0.842 0.975 0.918 0.837
0.1 0.955 0.943 0.929 0.890 0.924 0.852 0.855 0.545 0.832 0.949 0.939 0.957 0.827 0.968 0.910 0.831
0.15  0.940 0.931 0.925 0.887 0.919 0.841 0.845 0.499 0.823 0.947 0.936 0.953 0.811 0.957 0.902 0.825
0.2 0.930 0.927 0.918 0.883 0.912 0.834 0.839 0.464 0.812 0.942 0.931 0.937 0.790 0.948 0.893 0.818
0.25  0.920 0.920 0.914 0.879 0.906 0.823 0.830 0.434 0.802 0.935 0.924 0.925 0.761 0.932 0.884 0.808
0.3 0.910 0.914 0.907 0.874 0.899 0.810 0.818 0.395 0.786 0.924 0.914 0.909 0.725 0.917 0.875 0.792
0.35  0.894 0.905 0.895 0.868 0.886 0.793 0.805 0.353 0.760 0.907 0.896 0.894 0.684 0.899 0.865 0.774
0.4 0.879 0.890 0.879 0.858 0.870 0.767 0.788 0.305 0.720 0.885 0.869 0.873 0.626 0.876 0.849 0.751
0.45  0.857 0.871 0.858 0.837 0.850 0.733 0.765 0.258 0.685 0.851 0.836 0.847 0.570 0.856 0.819 0.723
0.5 0.831 0.850 0.828 0.810 0.822 0.683 0.738 0.207 0.647 0.812 0.794 0.816 0.513 0.832 0.781 0.688
0.55  0.796 0.821 0.792 0.766 0.785 0.624 0.707 0.161 0.609 0.769 0.751 0.777 0.445 0.802 0.733 0.639
0.6 0.751 0.779 0.748 0.710 0.741 0.539 0.659 0.120 0.557 0.711 0.695 0.729 0.369 0.759 0.670 0.586
0.65  0.693 0.721 0.691 0.645 0.683 0.443 0.606 0.084 0.509 0.637 0.629 0.671 0.284 0.695 0.586 0.525
0.7 0.619 0.649 0.614 0.554 0.599 0.343 0.549 0.054 0.443 0.539 0.548 0.599 0.192 0.615 0.482 0.458
0.75  0.519 0.551 0.514 0.423 0.492 0.242 0.481 0.030 0.371 0.428 0.441 0.511 0.114 0.504 0.365 0.380
0.8 0.387 0.418 0.377 0.269 0.358 0.146 0.393 0.014 0.272 0.303 0.311 0.406 0.054 0.370 0.231 0.281
0.85  0.228 0.256 0.227 0.133 0.208 0.073 0.276 0.004 0.162 0.172 0.175 0.277 0.019 0.217 0.119 0.165
0.9 0.084 0.104 0.090 0.048 0.084 0.025 0.135 0.001 0.060 0.065 0.069 0.130 0.005 0.080 0.034 0.062
0.95  0.014 0.016 0.013 0.008 0.013 0.005 0.025 0.000 0.013 0.015 0.015 0.029 0.001 0.015 0.004 0.010
1 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000 0.000

